Fairness Auditing: Lower Bounds on Company Manipulation

Fairness audits are increasingly mandated in high-stakes applications such as hiring, lending, and automated decision-making. Recent work has established fundamental impossibility results for black-box fairness auditing, showing that sufficiently expressive models can evade any auditing strategy. We complement these results by quantifying the extent of unavoidable post-audit manipulation under finite audit resources. We formulate fairness auditing as a min-max optimization between a computationally unbounded company and a budget-constrained auditor. We study two auditing regimes: (i) a budgeted auditor that certifies fairness using a fixed-size audit set, and (ii) a budgeted {\alpha}-tolerant auditor that additionally requires the audit set to estimate the fairness of the certified model within an {\alpha} approximation. For both settings, we derive explicit lower bounds on the worst-case post-audit demographic parity deviation as functions of the audit budget, group imbalance, and fairness tolerance. Finally, we empirically illustrate these theoretical limits using simple audit-set construction heuristics with linear and neural network classifiers. Our results demonstrate that increasing audit resources reduces, but does not eliminate, the scope for post-audit manipulation, highlighting fundamental limitations of finite-budget fairness certification.

==> Linear_Model/varying_alpha_biased.txt <==
x_value y1_value y2_value y3_value
0.025000 0.173678 0.113302 0.440203 0.471177
0.107143 0.091904 0.113302 0.440203 0.468496
0.189286 0.066737 0.113302 0.440203 0.465815
0.271429 0.010238 0.113302 0.440203 0.463134
0.353571 0.000000 0.113302 0.440203 0.460453
0.435714 0.000000 0.113302 0.440203 0.457822
0.517857 0.000000 0.113302 0.440203 0.457822
0.600000 0.000000 0.113302 0.440203 0.457822


==> Linear_Model/varying_alpha_fair.txt <==
x_value y1_value y2_value y3_value
0.025000 0.005124 0.142626 0.776478 0.818427
0.107143 0.005124 0.142626 0.776478 0.815746
0.189286 0.005124 0.142626 0.776478 0.813065
0.271429 0.005124 0.142626 0.776478 0.810384
0.353571 0.005124 0.142626 0.776478 0.807703
0.435714 0.005124 0.142626 0.776478 0.805022
0.517857 0.005124 0.142626 0.776478 0.802341
0.600000 0.005124 0.142626 0.776478 0.799660


==> Linear_Model/varying_budget_biased.txt <==
x_value y1_value y2_value y3_value
10.000000 0.260360 0.079075 0.028191 0.115364 0.478631 0.488290 0.486984 0.485679
20.000000 0.125847 0.070702 0.090235 0.160992 0.441037 0.460355 0.457744 0.455133
30.000000 0.135142 0.105901 0.072901 0.073761 0.403443 0.432419 0.428503 0.424586
40.000000 0.130234 0.086996 0.021202 0.142238 0.365849 0.404484 0.399262 0.394040
50.000000 0.158327 0.071124 0.027366 0.036296 0.328255 0.376548 0.370021 0.363494
60.000000 0.120104 0.076032 0.048254 0.088671 0.290661 0.348613 0.340780 0.332947
70.000000 0.125326 0.088253 0.040735 0.060130 0.253067 0.320678 0.311539 0.302401
80.000000 0.097234 0.069142 0.018699 0.056224 0.215473 0.292742 0.282298 0.271855
90.000000 0.084179 0.060995 0.000000 0.052966 0.177879 0.264807 0.253058 0.241308
100.000000 0.064754 0.040941 0.000000 0.069748 0.140285 0.236872 0.223817 0.210762
110.000000 0.084699 0.043238 0.000000 0.051609 0.102691 0.208936 0.194576 0.180216


==> Linear_Model/varying_budget_fair.txt <==
x_value y1_value y2_value y3_value
10.000000 0.114441 0.114441 0.114441 0.150286 0.797660 0.812540 0.808624 0.804708
20.000000 0.032568 0.032568 0.032568 0.076099 0.760066 0.789827 0.781994 0.774161
30.000000 0.072989 0.072989 0.072989 0.059680 0.722472 0.767114 0.755364 0.743615
40.000000 0.047930 0.033413 0.033413 0.035629 0.684878 0.744400 0.728734 0.713069
50.000000 0.000000 0.000000 0.000000 0.014670 0.647284 0.721687 0.702104 0.682522
60.000000 0.008039 0.008039 0.008039 0.049362 0.609690 0.698973 0.675475 0.651976
70.000000 0.028299 0.000000 0.000000 0.024937 0.572096 0.676260 0.648845 0.621430
80.000000 0.000000 0.000000 0.000000 0.021512 0.534502 0.653546 0.622215 0.590883
90.000000 0.000000 0.005742 0.005742 0.026223 0.496908 0.630833 0.595585 0.560337
100.000000 0.000000 0.000000 0.000000 0.032175 0.459314 0.608120 0.568955 0.529791
110.000000 0.007519 0.007519 0.007519 0.017377 0.421720 0.585406 0.542325 0.499244


==> Linear_Model/varying_dp.txt <==
x_value y1_value y2_value y3_value
0.100000 0.239110 0.118732 0.867793 0.908186
0.175000 0.241289 0.256497 0.867793 0.904107
0.250000 0.281817 0.371605 0.871552 0.906629
0.325000 0.386668 0.446746 0.874163 0.906408
0.400000 0.426029 0.536654 0.877923 0.906261


==> NN/varying_alpha_biased.txt <==
x_value y1_value y2_value y3_value
0.025000 0.000000 0.000000 0.416498 0.446698
0.107143 0.000000 0.000000 0.416498 0.444017
0.189286 0.000000 0.000000 0.416498 0.441337
0.271429 0.000000 0.000000 0.416498 0.438656
0.353571 0.182561 0.000000 0.416498 0.435975
0.435714 0.000000 0.000000 0.416498 0.434117
0.517857 0.000000 0.000000 0.416498 0.434117
0.600000 0.000000 0.000000 0.416498 0.434117


==> NN/varying_alpha_fair.txt <==
x_value y1_value y2_value y3_value
0.025000 0.000000 0.029542 0.741730 0.782545
0.107143 0.000000 0.029542 0.741730 0.779864
0.189286 0.000000 0.029542 0.741730 0.777183
0.271429 0.000000 0.029542 0.741730 0.774502
0.353571 0.000000 0.029542 0.741730 0.771821
0.435714 0.389152 0.029542 0.741730 0.769141
0.517857 0.000000 0.029542 0.741730 0.766460
0.600000 0.000000 0.029542 0.741730 0.763779


==> NN/varying_budget_biased.txt <==
x_value y1_value y2_value y3_value
10.000000 0.260360 0.079075 0.028191 0.000000 0.492835 0.502493 0.501188 0.499882
20.000000 0.125847 0.070702 0.090235 0.000000 0.455241 0.474558 0.471947 0.469336
30.000000 0.135142 0.105901 0.072901 0.000000 0.417647 0.446622 0.442706 0.438790
40.000000 0.130234 0.086996 0.021202 0.000000 0.380053 0.418687 0.413465 0.408243
50.000000 0.158327 0.071124 0.027366 0.000000 0.342459 0.390752 0.384224 0.377697
60.000000 0.120104 0.076032 0.048254 0.000000 0.304865 0.362816 0.354983 0.347151
70.000000 0.125326 0.088253 0.040735 0.000000 0.267271 0.334881 0.325743 0.316604
80.000000 0.097234 0.069142 0.018699 0.000000 0.229677 0.306946 0.296502 0.286058
90.000000 0.084179 0.060995 0.000000 0.000000 0.192083 0.279010 0.267261 0.255511
100.000000 0.064754 0.040941 0.000000 0.000000 0.154489 0.251075 0.238020 0.224965
110.000000 0.084699 0.043238 0.000000 0.000000 0.116895 0.223139 0.208779 0.194419


==> NN/varying_budget_fair.txt <==
x_value y1_value y2_value y3_value
10.000000 0.000000 0.000000 0.000000 0.041238 0.765641 0.780522 0.776605 0.772689
20.000000 0.000000 0.155303 0.020436 0.000000 0.728047 0.757808 0.749975 0.742143
30.000000 0.000000 0.000000 0.000000 0.027034 0.690453 0.735095 0.723346 0.711596
40.000000 0.000000 0.000000 0.000000 0.066167 0.652859 0.712381 0.696716 0.681050
50.000000 0.000000 0.002169 0.000000 0.046780 0.615265 0.689668 0.670086 0.650504
60.000000 0.000000 0.000000 0.032598 0.007062 0.577671 0.666955 0.643456 0.619957
70.000000 0.000000 0.000000 0.000000 0.039682 0.540077 0.644241 0.616826 0.589411
80.000000 0.136663 0.074432 0.000000 0.003436 0.502483 0.621528 0.590196 0.558865
90.000000 0.000000 0.504132 0.000000 0.055458 0.464889 0.598814 0.563566 0.528318
100.000000 0.000000 0.016108 0.000000 0.072489 0.427295 0.576101 0.536936 0.497772
110.000000 0.000000 0.000000 0.000000 0.024483 0.389701 0.553387 0.510306 0.467226


==> NN/varying_dp.txt <==
x_value y1_value y2_value y3_value
0.100000 0.120271 0.147779 0.861422 0.902622
0.175000 0.005016 0.095296 0.867793 0.906519
0.250000 0.023283 0.184405 0.871552 0.905937
0.325000 0.290671 0.057070 0.874163 0.904849
0.400000 0.177673 0.087670 0.880534 0.906691


==> varying_alpha_biased_compas.txt <==
x_value y1_value y2_value y3_value
0.025000 0.000000 0.033661 0.533829 0.536107
0.107143 0.000000 0.033661 0.533829 0.535784
0.189286 0.000000 0.033661 0.533829 0.535461
0.271429 0.000000 0.033661 0.533829 0.535138
0.353571 0.000000 0.033661 0.533829 0.534815
0.435714 0.000000 0.033661 0.533829 0.534492
0.517857 0.000000 0.033661 0.533829 0.534467
0.600000 0.000000 0.033661 0.533829 0.534467


==> varying_alpha_biased_german.txt <==
x_value y1_value y2_value y3_value
0.025000 0.045161 0.024409 0.087892 0.112698
0.107143 0.040206 0.024409 0.087892 0.111910
0.189286 0.000000 0.024409 0.087892 0.111910
0.271429 0.000000 0.024409 0.087892 0.111910
0.353571 0.000000 0.024409 0.087892 0.111910
0.435714 0.000000 0.024409 0.087892 0.111910
0.517857 0.000000 0.024409 0.087892 0.111910
0.600000 0.000000 0.024409 0.087892 0.111910


==> varying_alpha_fair_compas.txt <==
x_value y1_value y2_value y3_value
0.025000 0.656096 0.111687 0.813722 0.817101
0.107143 0.644684 0.111687 0.813722 0.816778
0.189286 0.720563 0.111687 0.813722 0.816455
0.271429 0.715095 0.111687 0.813722 0.816132
0.353571 0.677420 0.111687 0.813722 0.815809
0.435714 0.693461 0.111687 0.813722 0.815486
0.517857 0.697897 0.111687 0.813722 0.815163
0.600000 0.630982 0.111687 0.813722 0.814840


==> varying_alpha_fair_german.txt <==
x_value y1_value y2_value y3_value
0.025000 0.107480 0.042828 0.636092 0.670830
0.107143 0.053296 0.042828 0.636092 0.669342
0.189286 0.028004 0.042828 0.636092 0.667854
0.271429 0.028004 0.042828 0.636092 0.666365
0.353571 0.028004 0.042828 0.636092 0.664877
0.435714 0.028004 0.042828 0.636092 0.663389
0.517857 0.028004 0.042828 0.636092 0.661901
0.600000 0.028004 0.042828 0.636092 0.660413


==> varying_budget_biased_compas.txt <==
x_value y1_value y2_value y3_value
10.000000 0.078931 0.078931 0.096356 0.021518 0.533637 0.534207 0.534050 0.533892
20.000000 0.025066 0.025066 0.000000 0.025835 0.530296 0.531435 0.531121 0.530806
30.000000 0.074984 0.074984 0.015773 0.015416 0.526955 0.528664 0.528192 0.527720
40.000000 0.063011 0.054386 0.000000 0.000000 0.523614 0.525892 0.525263 0.524634
50.000000 0.029294 0.029294 0.019622 0.000000 0.520273 0.523121 0.522334 0.521548
60.000000 0.047913 0.040872 0.015670 0.018175 0.516932 0.520349 0.519406 0.518462
70.000000 0.047066 0.047066 0.017772 0.000000 0.513591 0.517578 0.516477 0.515376
80.000000 0.023612 0.013859 0.017772 0.016361 0.510250 0.514806 0.513548 0.512290
90.000000 0.018892 0.014861 0.009556 0.024458 0.506908 0.512035 0.510619 0.509204
100.000000 0.016690 0.015591 0.002753 0.000000 0.503567 0.509263 0.507690 0.506118
110.000000 0.020704 0.000000 0.000000 0.022215 0.500226 0.506492 0.504762 0.503031


==> varying_budget_biased_german.txt <==
x_value y1_value y2_value y3_value
10.000000 0.075503 0.075503 0.000000 0.006849 0.445722 0.456779 0.456054 0.455330
20.000000 0.000000 0.000000 0.000000 0.127821 0.413464 0.435577 0.434128 0.432679
30.000000 0.000000 0.000000 0.000000 0.056311 0.381206 0.414376 0.412202 0.410028
40.000000 0.036980 0.000000 0.000000 0.062202 0.348948 0.393174 0.390276 0.387377
50.000000 0.000000 0.000000 0.000000 0.008541 0.316690 0.371973 0.368350 0.364727
60.000000 0.000000 0.000000 0.000000 0.014787 0.284432 0.350771 0.346424 0.342076
70.000000 0.000000 0.000000 0.000000 0.005302 0.252174 0.329570 0.324497 0.319425
80.000000 0.000000 0.000000 0.000000 0.053609 0.219916 0.308368 0.302571 0.296774
90.000000 0.025573 0.035577 0.000000 0.057901 0.187658 0.287167 0.280645 0.274123
100.000000 0.038476 0.000000 0.004441 0.037162 0.155400 0.265965 0.258719 0.251473
110.000000 0.032165 0.035063 0.000000 0.021805 0.123142 0.244764 0.236793 0.228822


==> varying_budget_fair_compas.txt <==
x_value y1_value y2_value y3_value
10.000000 0.487068 0.398220 0.342909 0.322629 0.834485 0.835684 0.835212 0.834740
20.000000 0.070171 0.185087 0.142393 0.175427 0.831144 0.833542 0.832598 0.831654
30.000000 0.000000 0.000000 0.000000 0.077470 0.827803 0.831399 0.829984 0.828568
40.000000 0.023772 0.058293 0.000000 0.012155 0.824462 0.829257 0.827369 0.825482
50.000000 0.000000 0.000000 0.029889 0.134043 0.821121 0.827114 0.824755 0.822396
60.000000 0.087215 0.000000 0.263390 0.213430 0.817780 0.824972 0.822141 0.819310
70.000000 0.093543 0.000000 0.000000 0.046938 0.814438 0.822829 0.819527 0.816224
80.000000 0.292259 0.499095 0.302951 0.069803 0.811097 0.820687 0.816912 0.813138
90.000000 0.247052 0.431899 0.455660 0.090756 0.807756 0.818545 0.814298 0.810051
100.000000 0.328788 0.183482 0.241900 0.088349 0.804415 0.816402 0.811684 0.806965
110.000000 0.297232 0.316741 0.274611 0.110685 0.801074 0.814260 0.809070 0.803879


==> varying_budget_fair_german.txt <==
x_value y1_value y2_value y3_value
10.000000 0.071856 0.106078 0.071856 0.010439 0.768864 0.782819 0.780645 0.778471
20.000000 0.000000 0.000000 0.000000 0.034184 0.736606 0.764516 0.760168 0.755820
30.000000 0.000000 0.000000 0.000000 0.046344 0.704348 0.746213 0.739691 0.733170
40.000000 0.000000 0.000000 0.000000 0.027069 0.672090 0.727910 0.719215 0.710519
50.000000 0.000000 0.000000 0.000000 0.044577 0.639832 0.709607 0.698738 0.687868
60.000000 0.000000 0.000000 0.000000 0.036685 0.607574 0.691304 0.678261 0.665217
70.000000 0.000000 0.000000 0.000000 0.050524 0.575316 0.673001 0.657784 0.642567
80.000000 0.000000 0.000000 0.000000 0.024259 0.543058 0.654698 0.637307 0.619916
90.000000 0.000000 0.000000 0.000000 0.033633 0.510799 0.636396 0.616830 0.597265
100.000000 0.000000 0.000000 0.000000 0.018303 0.478541 0.618093 0.596353 0.574614
110.000000 0.000000 0.000000 0.000000 0.015189 0.446283 0.599790 0.575877 0.551964


==> varying_dp_compas.txt <==
x_value y1_value y2_value y3_value
0.100000 0.457180 0.159730 0.987755 0.991139
0.200000 0.642900 0.288612 0.987755 0.990797
0.300000 0.129393 0.274988 0.988089 0.990873
0.400000 0.134584 0.162209 0.988404 0.990587
0.500000 0.061143 0.171355 0.988738 0.990689


==> varying_dp_german.txt <==
x_value y1_value y2_value y3_value
0.100000 0.183403 0.075115 0.891304 0.927376
0.185714 0.092286 0.166503 0.891304 0.927155
0.271429 0.333380 0.285456 0.895979 0.929257
0.357143 0.292052 0.273371 0.892754 0.926473
0.442857 0.401449 0.323343 0.895979 0.928211
0.528571 0.328237 0.455180 0.900655 0.930504
0.614286 0.616643 0.491131 0.900655 0.929937
0.700000 0.517719 0.522436 0.905330 0.932451


==> varying_dp_stu_por.txt <==
0.100000 0.180922 0.216292 0.864033 0.905457
0.185714 0.188235 0.281740 0.867793 0.905794
0.271429 0.350419 0.279857 0.871552 0.907989
0.357143 0.489841 0.426451 0.874163 0.906271
0.442857 0.406830 0.424521 0.876774 0.906691
0.528571 0.442323 0.646347 0.880534 0.907880
0.614286 0.733063 0.613757 0.886904 0.911296
0.700000 0.859950 0.828157 0.890663 0.911074

